Hurwitz numbers for reflection groups II: Parabolic quasi-Coxeter elements

We define parabolic quasi-Coxeter elements in well generated complex reflection groups. We characterize them in multiple natural ways, and we study two combinatorial objects associated with them: the collections $\operatorname{Red}_W(g)$ of reduced reflection factorizations of $g$ and $\operatorname{RGS}(W,g)$ of the relative generating sets of $g$. We compute the cardinalities of these sets for large families of parabolic quasi-Coxeter elements and, in particular, we relate the size $\#\operatorname{Red}_W(g)$ with geometric invariants of Frobenius manifolds. This paper is second in a series of three; we will rely on many of its results in part III to prove uniform formulas that enumerate full reflection factorizations of parabolic quasi-Coxeter elements, generalizing the genus-$0$ Hurwitz numbers.

==> numerical_data.txt <==
For the 22 exceptional well generated non-Weyl complex reflection groups, this file contains, for each conjugacy class of quasi-Coxeter elements, the following data: the multiplicative order of the elements, whether or not they are regular, their eigenvalues (with a root of unity exp(2 pi i * r) encoded by the rational number r), and the number F^{red}(g) of reduced reflection factorizations (given in its prime factorization). For the regular elements, we also give the number delta_g as described in Remark 6.13 of the paper.



G_4: 3 classes of quasi-Coxeter elements

g has order 4
Is g regular?  True
g has reflection eigenvalues [1/4, 3/4]
Number of factorizations: 2^2
delta_g: 1

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/6, 1/2]
Number of factorizations: 3
delta_g: 1

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/2, 5/6]
Number of factorizations: 3
delta_g: 1


G_5: 4 classes of quasi-Coxeter elements

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/12, 7/12]
Number of factorizations: 2^2
delta_g: 1

g has order 12
Is g regular?  True
g has reflection eigenvalues [5/12, 11/12]
Number of factorizations: 2^2
delta_g: 1

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 5/6]
Number of factorizations: 2 * 3

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 5/6]
Number of factorizations: 2 * 3


G_6: 4 classes of quasi-Coxeter elements

g has order 12
Is g regular?  True
g has reflection eigenvalues [5/12, 3/4]
Number of factorizations: 2 * 3
delta_g: 1

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/4, 11/12]
Number of factorizations: 2 * 3
delta_g: 1

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/4, 7/12]
Number of factorizations: 2 * 3
delta_g: 1

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/12, 3/4]
Number of factorizations: 2 * 3
delta_g: 1


G_8: 3 classes of quasi-Coxeter elements

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/12, 5/12]
Number of factorizations: 3
delta_g: 1

g has order 12
Is g regular?  True
g has reflection eigenvalues [7/12, 11/12]
Number of factorizations: 3
delta_g: 1

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/6, 5/6]
Number of factorizations: 2 * 3
delta_g: 1


G_9: 4 classes of quasi-Coxeter elements

g has order 24
Is g regular?  True
g has reflection eigenvalues [5/24, 13/24]
Number of factorizations: 2 * 3
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [11/24, 19/24]
Number of factorizations: 2 * 3
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [1/24, 17/24]
Number of factorizations: 2 * 3
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [7/24, 23/24]
Number of factorizations: 2 * 3
delta_g: 1


G_10: 8 classes of quasi-Coxeter elements

g has order 24
Is g regular?  True
g has reflection eigenvalues [1/24, 13/24]
Number of factorizations: 2^2
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [5/24, 17/24]
Number of factorizations: 2^2
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [7/24, 19/24]
Number of factorizations: 2^2
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [11/24, 23/24]
Number of factorizations: 2^2
delta_g: 1

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 5/12]
Number of factorizations: 2^3

g has order 12
Is g regular?  False
g has reflection eigenvalues [7/12, 5/6]
Number of factorizations: 2^3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 5/6]
Number of factorizations: 2^3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 11/12]
Number of factorizations: 2^3


G_14: 4 classes of quasi-Coxeter elements

g has order 24
Is g regular?  True
g has reflection eigenvalues [7/24, 13/24]
Number of factorizations: 2^3
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [11/24, 17/24]
Number of factorizations: 2^3
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [1/24, 19/24]
Number of factorizations: 2^3
delta_g: 1

g has order 24
Is g regular?  True
g has reflection eigenvalues [5/24, 23/24]
Number of factorizations: 2^3
delta_g: 1


G_16: 19 classes of quasi-Coxeter elements

g has order 20
Is g regular?  True
g has reflection eigenvalues [1/20, 11/20]
Number of factorizations: 2^2
delta_g: 1

g has order 20
Is g regular?  True
g has reflection eigenvalues [3/20, 13/20]
Number of factorizations: 2^2
delta_g: 1

g has order 20
Is g regular?  True
g has reflection eigenvalues [7/20, 17/20]
Number of factorizations: 2^2
delta_g: 1

g has order 20
Is g regular?  True
g has reflection eigenvalues [9/20, 19/20]
Number of factorizations: 2^2
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/30, 11/30]
Number of factorizations: 3
delta_g: 1

g has order 15
Is g regular?  True
g has reflection eigenvalues [2/15, 7/15]
Number of factorizations: 2 * 3
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [7/30, 17/30]
Number of factorizations: 3
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [13/30, 23/30]
Number of factorizations: 3
delta_g: 1

g has order 15
Is g regular?  True
g has reflection eigenvalues [8/15, 13/15]
Number of factorizations: 2 * 3
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [19/30, 29/30]
Number of factorizations: 3
delta_g: 1

g has order 15
Is g regular?  True
g has reflection eigenvalues [1/15, 11/15]
Number of factorizations: 2 * 3
delta_g: 1

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/6, 5/6]
Number of factorizations: 2^2 * 3
delta_g: 1

g has order 15
Is g regular?  True
g has reflection eigenvalues [4/15, 14/15]
Number of factorizations: 2 * 3
delta_g: 1

g has order 10
Is g regular?  False
g has reflection eigenvalues [1/10, 3/10]
Number of factorizations: 5

g has order 10
Is g regular?  False
g has reflection eigenvalues [7/10, 9/10]
Number of factorizations: 5

g has order 10
Is g regular?  False
g has reflection eigenvalues [1/10, 9/10]
Number of factorizations: 2 * 5

g has order 10
Is g regular?  False
g has reflection eigenvalues [3/10, 7/10]
Number of factorizations: 2 * 5

g has order 10
Is g regular?  False
g has reflection eigenvalues [1/10, 7/10]
Number of factorizations: 5

g has order 10
Is g regular?  False
g has reflection eigenvalues [3/10, 9/10]
Number of factorizations: 5


G_17: 16 classes of quasi-Coxeter elements

g has order 60
Is g regular?  True
g has reflection eigenvalues [11/60, 31/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [17/60, 37/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [23/60, 43/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [29/60, 49/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [1/60, 41/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [7/60, 47/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [13/60, 53/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [19/60, 59/60]
Number of factorizations: 2 * 3
delta_g: 1

g has order 20
Is g regular?  False
g has reflection eigenvalues [7/20, 11/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [9/20, 13/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [1/20, 17/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [3/20, 19/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [3/20, 11/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [9/20, 17/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [1/20, 13/20]
Number of factorizations: 2 * 5

g has order 20
Is g regular?  False
g has reflection eigenvalues [7/20, 19/20]
Number of factorizations: 2 * 5


G_18: 32 classes of quasi-Coxeter elements

g has order 60
Is g regular?  True
g has reflection eigenvalues [1/60, 31/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [7/60, 37/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [11/60, 41/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [13/60, 43/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [17/60, 47/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [19/60, 49/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [23/60, 53/60]
Number of factorizations: 2^2
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [29/60, 59/60]
Number of factorizations: 2^2
delta_g: 1

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/10, 13/30]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [3/10, 19/30]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [11/30, 7/10]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [17/30, 9/10]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/30, 7/10]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/10, 23/30]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [7/30, 9/10]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [3/10, 29/30]
Number of factorizations: 2 * 3

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/6, 11/30]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [4/15, 7/15]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [8/15, 11/15]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [19/30, 5/6]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/30, 5/6]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [1/15, 13/15]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [2/15, 14/15]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/6, 29/30]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [1/15, 7/15]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/6, 17/30]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [13/30, 5/6]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [8/15, 14/15]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [2/15, 11/15]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/6, 23/30]
Number of factorizations: 2 * 5

g has order 30
Is g regular?  False
g has reflection eigenvalues [7/30, 5/6]
Number of factorizations: 2 * 5

g has order 15
Is g regular?  False
g has reflection eigenvalues [4/15, 13/15]
Number of factorizations: 2 * 5


G_20: 6 classes of quasi-Coxeter elements

g has order 30
Is g regular?  True
g has reflection eigenvalues [7/30, 13/30]
Number of factorizations: 5
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [17/30, 23/30]
Number of factorizations: 5
delta_g: 1

g has order 10
Is g regular?  True
g has reflection eigenvalues [1/10, 9/10]
Number of factorizations: 2 * 5
delta_g: 1

g has order 10
Is g regular?  True
g has reflection eigenvalues [3/10, 7/10]
Number of factorizations: 2 * 5
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/30, 19/30]
Number of factorizations: 5
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [11/30, 29/30]
Number of factorizations: 5
delta_g: 1


G_21: 8 classes of quasi-Coxeter elements

g has order 60
Is g regular?  True
g has reflection eigenvalues [19/60, 31/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [29/60, 41/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [1/60, 49/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [11/60, 59/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [13/60, 37/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [23/60, 47/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [7/60, 43/60]
Number of factorizations: 2 * 5
delta_g: 1

g has order 60
Is g regular?  True
g has reflection eigenvalues [17/60, 53/60]
Number of factorizations: 2 * 5
delta_g: 1


G_23=H_3: 3 classes of quasi-Coxeter elements

g has order 10
Is g regular?  True
g has reflection eigenvalues [1/10, 5/10, 9/10]
Number of factorizations: 2 * 5^2 
delta_g: 1

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/6, 3/6, 5/6]
Number of factorizations: 3^3 
delta_g: 2

g has order 10
Is g regular?  True
g has reflection eigenvalues [3/10, 5/10, 7/10]
Number of factorizations: 2 * 5^2 
delta_g: 1


G_24: 2 classes of quasi-Coxeter elements

g has order 14
Is g regular?  True
g has reflection eigenvalues [3/14, 5/14, 13/14]
Number of factorizations: 7^2
delta_g: 1

g has order 14
Is g regular?  True
g has reflection eigenvalues [1/14, 9/14, 11/14]
Number of factorizations: 7^2
delta_g: 1


G_25: 8 classes of quasi-Coxeter elements

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/6, 1/6, 2/3]
Number of factorizations: 2^3 * 3
delta_g: 2

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 1/3, 5/6]
Number of factorizations: 2^2 * 3^2

g has order 9
Is g regular?  True
g has reflection eigenvalues [1/9, 4/9, 7/9]
Number of factorizations: 3^3
delta_g: 1

g has order 9
Is g regular?  True
g has reflection eigenvalues [2/9, 5/9, 8/9]
Number of factorizations: 3^3
delta_g: 1

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 2/3, 5/6]
Number of factorizations: 2^2 * 3^2

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/3, 5/6, 5/6]
Number of factorizations: 2^3 * 3
delta_g: 2

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/12, 1/3, 7/12]
Number of factorizations: 2^4
delta_g: 1

g has order 12
Is g regular?  True
g has reflection eigenvalues [5/12, 2/3, 11/12]
Number of factorizations: 2^4
delta_g: 1


G_26: 6 classes of quasi-Coxeter elements

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 5/6, 5/6]
Number of factorizations: 2 * 3^3

g has order 18
Is g regular?  True
g has reflection eigenvalues [1/18, 7/18, 13/18]
Number of factorizations: 3^3
delta_g: 1

g has order 18
Is g regular?  True
g has reflection eigenvalues [5/18, 11/18, 17/18]
Number of factorizations: 3^3
delta_g: 1

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 5/6]
Number of factorizations: 2 * 3^3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 5/12, 11/12]
Number of factorizations: 2^4 * 3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 7/12, 5/6]
Number of factorizations: 2^4 * 3


G_27: 6 classes of quasi-Coxeter elements

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/6, 11/30, 29/30]
Number of factorizations: 3 * 5^2
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/30, 19/30, 5/6]
Number of factorizations: 3 * 5^2
delta_g: 1

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 7/12, 5/6]
Number of factorizations: 2^5 * 3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 5/12, 11/12]
Number of factorizations: 2^5 * 3

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/6, 17/30, 23/30]
Number of factorizations: 3 * 5^2
delta_g: 1

g has order 30
Is g regular?  True
g has reflection eigenvalues [7/30, 13/30, 5/6]
Number of factorizations: 3 * 5^2
delta_g: 1


G_29: 3 classes of quasi-Coxeter elements

g has order 20
Is g regular?  True
g has reflection eigenvalues [1/20, 9/20, 13/20, 17/20]
Number of factorizations: 2^2 * 5^3
delta_g: 1

g has order 20
Is g regular?  True
g has reflection eigenvalues [3/20, 7/20, 11/20, 19/20]
Number of factorizations: 2^2 * 5^3
delta_g: 1

g has order 10
Is g regular?  True
g has reflection eigenvalues [1/10, 3/10, 7/10, 9/10]
Number of factorizations: 2 * 3 * 5^3
delta_g: 2


G_30=H_4: 11 classes of quasi-Coxeter elements

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/30, 11/30, 19/30, 29/30]
Number of factorizations: 2 * 3^3 * 5^2
delta_g: 1

g has order 20
Is g regular?  True
g has reflection eigenvalues [1/20, 9/20, 11/20, 19/20]
Number of factorizations: 2^6 * 5^2
delta_g: 2

g has order 15
Is g regular?  True
g has reflection eigenvalues [1/15, 4/15, 11/15, 14/15]
Number of factorizations: 3^4 * 5^2
delta_g: 3

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/12, 5/12, 7/12, 11/12]
Number of factorizations: 2^6 * 3^3
delta_g: 4

g has order 10
Is g regular?  True
g has reflection eigenvalues [1/10, 1/10, 9/10, 9/10]
Number of factorizations: 2^3 * 3 * 5^3
delta_g: 5

g has order 10
Is g regular?  False
g has reflection eigenvalues [1/10, 3/10, 7/10, 9/10]
Number of factorizations: 2 * 3^2 * 5^3

g has order 15
Is g regular?  True
g has reflection eigenvalues [2/15, 7/15, 8/15, 13/15]
Number of factorizations: 3^4 * 5^2
delta_g: 3

g has order 20
Is g regular?  True
g has reflection eigenvalues [3/20, 7/20, 13/20, 17/20]
Number of factorizations: 2^6 * 5^2
delta_g: 2

g has order 6
Is g regular?  True
g has reflection eigenvalues [1/6, 1/6, 5/6, 5/6]
Number of factorizations: 2^3 * 3^4 * 5
delta_g: 15

g has order 30
Is g regular?  True
g has reflection eigenvalues [7/30, 13/30, 17/30, 23/30]
Number of factorizations: 2 * 3^3 * 5^2
delta_g: 1

g has order 10
Is g regular?  True
g has reflection eigenvalues [3/10, 3/10, 7/10, 7/10]
Number of factorizations: 2^3 * 3 * 5^3
delta_g: 5


G_32: 21 classes of quasi-Coxeter elements

g has order 30
Is g regular?  True
g has reflection eigenvalues [1/30, 7/30, 13/30, 19/30]
Number of factorizations: 5^3
delta_g: 1

g has order 15
Is g regular?  True
g has reflection eigenvalues [1/15, 4/15, 7/15, 13/15]
Number of factorizations: 2^2 * 5^3
delta_g: 2

g has order 24
Is g regular?  True
g has reflection eigenvalues [1/24, 7/24, 13/24, 19/24]
Number of factorizations: 2^8
delta_g: 1

g has order 18
Is g regular?  False
g has reflection eigenvalues [1/6, 5/18, 11/18, 17/18]
Number of factorizations: 2 * 3^5

g has order 18
Is g regular?  False
g has reflection eigenvalues [1/18, 7/18, 13/18, 5/6]
Number of factorizations: 2 * 3^5

g has order 10
Is g regular?  True
g has reflection eigenvalues [1/10, 3/10, 7/10, 9/10]
Number of factorizations: 2 * 3 * 5^3
delta_g: 2

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 5/12, 7/12, 11/12]
Number of factorizations: 2^4 * 3^3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 7/12, 5/6, 5/6]
Number of factorizations: 2^8 * 3

g has order 24
Is g regular?  True
g has reflection eigenvalues [5/24, 11/24, 17/24, 23/24]
Number of factorizations: 2^8
delta_g: 1

g has order 15
Is g regular?  True
g has reflection eigenvalues [2/15, 8/15, 11/15, 14/15]
Number of factorizations: 2^2 * 5^3
delta_g: 2

g has order 18
Is g regular?  False
g has reflection eigenvalues [1/18, 1/6, 7/18, 13/18]
Number of factorizations: 3^5

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 5/12, 5/6, 11/12]
Number of factorizations: 2^6 * 3^2

g has order 30
Is g regular?  True
g has reflection eigenvalues [11/30, 17/30, 23/30, 29/30]
Number of factorizations: 5^3
delta_g: 1

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 5/12, 11/12]
Number of factorizations: 2^8 * 3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 1/6, 7/12, 5/6]
Number of factorizations: 2^6 * 3^2

g has order 18
Is g regular?  False
g has reflection eigenvalues [5/18, 11/18, 5/6, 17/18]
Number of factorizations: 3^5

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 5/6, 5/6, 5/6]
Number of factorizations: 2^3 * 3^4

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 5/6, 5/6]
Number of factorizations: 2^4 * 3^4

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 1/6, 5/6]
Number of factorizations: 2^3 * 3^4

g has order 12
Is g regular?  True
g has reflection eigenvalues [1/12, 1/12, 7/12, 7/12]
Number of factorizations: 2^6 * 3
delta_g: 2

g has order 12
Is g regular?  True
g has reflection eigenvalues [5/12, 5/12, 11/12, 11/12]
Number of factorizations: 2^6 * 3
delta_g: 2


G_33: 6 classes of quasi-Coxeter elements

g has order 18
Is g regular?  True
g has reflection eigenvalues [1/6, 5/18, 1/2, 11/18, 17/18]
Number of factorizations: 2 * 3^7
delta_g: 1

g has order 18
Is g regular?  True
g has reflection eigenvalues [1/18, 7/18, 1/2, 13/18, 5/6]
Number of factorizations: 2 * 3^7
delta_g: 1

g has order 10
Is g regular?  True
g has reflection eigenvalues [1/10, 3/10, 1/2, 7/10, 9/10]
Number of factorizations: 2 * 5^5
delta_g: 2

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 1/4, 5/12, 3/4, 11/12]
Number of factorizations: 2^8 * 3^3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 1/4, 7/12, 3/4, 5/6]
Number of factorizations: 2^8 * 3^3

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 1/2, 5/6, 5/6]
Number of factorizations: 2^3 * 3^5 * 5


G_34: 16 classes of quasi-Coxeter elements

g has order 42
Is g regular?  True
g has reflection eigenvalues [1/42, 13/42, 19/42, 25/42, 31/42, 37/42]
Number of factorizations: 2 * 3 * 7^5
delta_g: 1

g has order 42
Is g regular?  True
g has reflection eigenvalues [5/42, 11/42, 17/42, 23/42, 29/42, 41/42]
Number of factorizations: 2 * 3 * 7^5
delta_g: 1

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/30, 7/30, 13/30, 19/30, 5/6, 5/6]
Number of factorizations: 2^2 * 3 * 5^6

g has order 30
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 11/30, 17/30, 23/30, 29/30]
Number of factorizations: 2^2 * 3 * 5^6

g has order 24
Is g regular?  False
g has reflection eigenvalues [1/24, 7/24, 5/12, 13/24, 19/24, 11/12]
Number of factorizations: 2^16 * 3

g has order 18
Is g regular?  False
g has reflection eigenvalues [1/18, 5/18, 7/18, 11/18, 13/18, 17/18]
Number of factorizations: 2 * 3^9 * 5

g has order 24
Is g regular?  False
g has reflection eigenvalues [1/12, 5/24, 11/24, 7/12, 17/24, 23/24]
Number of factorizations: 2^16 * 3

g has order 21
Is g regular?  True
g has reflection eigenvalues [1/21, 4/21, 10/21, 13/21, 16/21, 19/21]
Number of factorizations: 3 * 5 * 7^5
delta_g: 3

g has order 21
Is g regular?  True
g has reflection eigenvalues [2/21, 5/21, 8/21, 11/21, 17/21, 20/21]
Number of factorizations: 3 * 5 * 7^5
delta_g: 3

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 1/6, 5/12, 7/12, 5/6, 11/12]
Number of factorizations: 2^10 * 3^4 * 5

g has order 14
Is g regular?  True
g has reflection eigenvalues [1/14, 3/14, 5/14, 9/14, 11/14, 13/14]
Number of factorizations: 2^2 * 5 * 7^5
delta_g: 5

g has order 18
Is g regular?  False
g has reflection eigenvalues [1/18, 1/6, 7/18, 13/18, 5/6, 5/6]
Number of factorizations: 2^2 * 3^9 * 5

g has order 18
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 5/18, 11/18, 5/6, 17/18]
Number of factorizations: 2^2 * 3^9 * 5

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 5/12, 5/12, 11/12, 11/12]
Number of factorizations: 2^13 * 3^2 * 5

g has order 6
Is g regular?  False
g has reflection eigenvalues [1/6, 1/6, 1/6, 5/6, 5/6, 5/6]
Number of factorizations: 2^5 * 3^8 * 5

g has order 12
Is g regular?  False
g has reflection eigenvalues [1/12, 1/12, 7/12, 7/12, 5/6, 5/6]
Number of factorizations: 2^13 * 3^2 * 5

